Counterfactual Realizability

It is commonly believed that, in a real-world environment, samples can only be drawn from observational and interventional distributions, corresponding to Layers 1 and 2 of the Pearl Causal Hierarchy. Layer 3, representing counterfactual distributions, is believed to be inaccessible by definition. However, Bareinboim, Forney, and Pearl (2015) introduced a procedure that allows an agent to sample directly from a counterfactual distribution, leaving open the question of what other counterfactual quantities can be estimated directly via physical experimentation. We resolve this by introducing a formal definition of realizability, the ability to draw samples from a distribution, and then developing a complete algorithm to determine whether an arbitrary counterfactual distribution is realizable given fundamental physical constraints, such as the inability to go back in time and subject the same unit to a different experimental condition. We illustrate the implications of this new framework for counterfactual data collection using motivating examples from causal fairness and causal reinforcement learning. While the baseline approach in these motivating settings typically follows an interventional or observational strategy, we show that a counterfactual strategy provably dominates both.

==> emergence.tikz <==
\begin{tikzpicture}[ every annotation/.style = {draw,
                     fill = white, font = \Large}]
  \path[mindmap,concept color=black!40,text=black,
    every node/.style={concept,circular drop shadow},
    root/.style    = {concept color=white,
      font=\large\bfseries,text width=10em},
    level 1 concept/.append style={font=\Large\bfseries,
      sibling angle=50,text width=7.7em,
    level distance=15em,inner sep=0pt},
    level 2 concept/.append style={font=\bfseries,level distance=9em},
  ]
  node[root] {Reality \\ $\M$ \\ (\emph{unobserved})} [clockwise from=320]
    child[concept color=black!10] {
      node {$\Ll_1$ \\ \small{(associational)}} [clockwise from=270]
        child { node (pl1) {$P(\*V)$} }
        % child { node (gl1) {$\G$} }
    }
    child[concept color=black!10] {
      node {$\Ll_2$ \\ \small{(causal)}} [clockwise from=270]
        child { node (pl2) {$\forall_{\*X \subseteq \*V}$, $P_{\*x}(\*V)$} }
        % child { node (gl2) {$\G$} }
    }
    child[concept color=black!10] {
      node {$\Ll_3$ \\ \small{(counterfactual)}} [clockwise from=270]
        child { node (pl2) {$\forall_{\*X,\*Y,\*Z}$, $P(\*Y_\*x, \*Z_\*w)$} }
        % child { node (gl2) {$\G$} }
    };
    % child[concept color=blue] {
    %   node[concept] {\href{http://texwelt.de}{\TeX welt\\.de}}
    %     [clockwise from=30]
    %   child { node[concept] (TeXnique)
    %     {\href{http://texnique.fr}{\TeX nique\\.fr}} }
    %   child { node[concept] (TeXweltQA)
    %     {\href{http://texwelt.de/wissen/}{Fragen~\& Antworten}} }
    %   child { node[concept] (TeXweltBlog)
    %     {\href{http://texwelt.de/blog/}{User blog} }}
    % }
    % child[concept color=green!40!black] {
    %   node[concept] {\href{http://texample.net/}{\TeX ample\\.net}}
    %     [clockwise from=310]
    %   child { node[concept] (TikZGalerie) 
    %     {\href{http://texample.net/tikz/examples/}{TikZ-Galerie}} }
    %   child { node[concept] (TeXampleBlog)
    %     {\href{http://texample.net/weblog/}{Blog}} }
    %   child { node[concept] (Planet)
    %     {\href{http://texample.net/community/}{Planet}} }
    % }
    % child[concept color=red] {
    %   node[concept] (PGFPlots) {\href{http://pgfplots.net}{PGFPlots\\.net}}
    %   [clockwise from=270]
    % }
    % child[concept color=red!60!black] {
    %   node[concept] {\href{http://latex-community.org/}{\LaTeX-Community\\.org}}
    %     [counterclockwise from=100]
    %   child { node[concept] (LaTeXForum)
    %     {\href{http://latex-community.org/forum/}{Forum}}}
    %   child { node[concept] (LaTeXArtikel)
    %     {\href{http://latex-community.org/know-how}{Artikel-Archiv}} }
    %   child { node[concept] (LaTeXNews)
    %     {\href{http://latex-community.org/home/news}{News}} }
    % }
    % child[concept color=orange] {
    %   node[concept] (TeXdoc)
    %     {\href{http://texdoc.net/}{\TeX doc\\.net}}
    %     [clockwise from=100]
    %     child { node[concept] {\href{http://www.tex.ac.uk}{UK \TeX \\FAQ}}
    %     }}
    % child[concept color=yellow!60!black] {
    %   node[concept] (Blogs) {Blogs} [clockwise from=139]
    %   child { node[concept] {\href{http://texblog.net/}{\TeX blog\\.net}}}
    %   child { node[concept] {\href{http://tikz.de/}{TikZ.de}} }
    %   child { node[concept] (Cookbook)
    %     {\href{http://latex-cookbook.net/}{\LaTeX-\\Cookbook\\.net}} }
    % };
    % \info{goForum.north east}{above,anchor=west,xshift=1em}{%
    %   \item[] Seit 2008
    %   \item 68\,444 Beiträge
    %   \item 13\,715 Themen
    %   \item 5\,532 registrierte Nutzer
    % }
    % \info{LaTeXForum.north west}{above,anchor=south}{%
    %   \item[] Seit 2008
    %   \item 81\,991 Beiträge
    %   \item 21\,026 Themen
    %   \item 13\,354 registrierte Nutzer
    % }
    % \info[8]{LaTeXArtikel.west}{below,anchor=north east,xshift=3em,yshift=-2em}{%
    %   \item 115 Artikel
    % }
    % \info[11]{LaTeXNews.south west}{below,anchor=north}{%
    %   \item 240 Meldungen
    % }
    % \info[9]{TikZGalerie.south}{below,anchor=north}{%
    %   \item[] Seit 2006
    %   \item 172 Autoren
    %   \item 384 Beispiele
    % }
    % \info[15]{goWiki.south}{below,anchor=north,xshift=3em}{%
    %   \item 152 erklärte Konzepte, Befehle und Pakete
    % }
    % \info{TeXweltQA.south east}{above,anchor=north west}{%
    %   \item[] Seit 2013
    %   \item 1\,710 Fragen
    %   \item 2\,151 Antworten
    %   \item 479 registrierte Nutzer
    % }
    % \info[8]{TeXweltBlog.south}{below,anchor=north,xshift=2em}{%
    %   \item[] Seit 2013
    %   \item 14 Autoren
    % }
    % \info[9]{PGFPlots.south west}{anchor=north east,xshift=1em}{%
    %   \item 14 Autoren
    %   \item 59 Beispiele
    % }
    % \info[6]{Planet.west}{anchor=east}{%
    %   \item 46 Blogs
    % }
    % \info[14]{TeXnique.east}{anchor=west,xshift = 0.5em}{%
    %   \item[] 2015, aufgrund Idee mit französischen
    %           \TeX-Freunden nach der TUG Damstadt, experimentell
    % }
    % \info[16]{Cookbook.east}{anchor=south west}{%
    %   \item[] Ab 10/2015, soll ca. 100 Beispiele aus
    %           dem \LaTeX\ Cookbook zeigen, sowie
    %           Community-Rezepte
    % }
\end{tikzpicture}
